Efficient Adaptive Implementation of the Serial Schedule Generation Scheme using Preprocessing and Bloom Filters

The majority of scheduling metaheuristics use indirect representation of solutions as a way to efficiently explore the search space. Thus, a crucial part of such metaheuristics is a "schedule generation scheme" -- procedure translating the indirect solution representation into a schedule. Schedule generation scheme is used every time a new candidate solution needs to be evaluated. Being relatively slow, it eats up most of the running time of the metaheuristic and, thus, its speed plays significant role in performance of the metaheuristic. Despite its importance, little attention has been paid in the literature to efficient implementation of schedule generation schemes. We give detailed description of serial schedule generation scheme, including new improvements, and propose a new approach for speeding it up, by using Bloom filters. The results are further strengthened by automated control of parameters. Finally, we employ online algorithm selection to dynamically choose which of the two implementations to use. This hybrid approach significantly outperforms conventional implementation on a wide range of instances.

==> duration.dat <==
RS	Hybrid	Non-BF	BF	Conventional
1	4.58062592	6.84257022	4.63911722	6.5678697
2	5.55606488	8.35805214	5.53974138	9.12359818
3	6.39026294	9.57235222	6.31623894	11.4037647
5	7.81092254	11.31286816	7.82514864	15.13014594
10	11.12978982	13.56407516	11.10732696	21.42812678
20	17.23093206	17.66844914	17.24412066	32.31384152
30	21.17334492	21.22420258	22.92809036	40.19300548


==> jobs-number.dat <==
RS	Hybrid	Non-BF	BF	Conventional
30	2.681659	2.76143506	2.661548	3.72185384
60	5.44707746	6.12130558	5.43405682	8.81941656
120	11.09770792	13.64618714	11.11076112	21.5311705
240	23.3814094	30.8856715	23.4317559	49.94107772
480	51.15159188	67.49217718	51.23462614	107.4862082
960	118.69433644	147.01169334	118.62958098	218.8978573



==> network-complexity.dat <==
RS	Hybrid	Non-BF	BF	Conventional
0.1	10.90651398	13.9868454	10.90056644	22.54194504
0.3	11.19856188	14.19788478	11.11693078	22.59875074
0.5	11.33747526	14.36965408	11.22944308	23.07301432
0.7	11.34876394	14.08586572	11.24095928	22.79224092
0.9	11.22298256	13.8908779	11.23282082	22.2251955
1.1	11.09933782	13.5966511	11.14892866	21.6783591
1.3	10.9234019	13.26830604	10.93884622	20.57759494
1.5	10.69126266	12.64593226	10.69646532	19.34561516
1.7	10.47261316	12.12062286	10.43877486	18.27120458
1.9	10.37406516	11.81641084	10.37158708	17.32900644
2.1	10.14179168	11.41071688	10.19388434	16.44511712
2.3	10.02496798	10.98739356	9.98901124	15.7287739


==> resource-factor.dat <==
RS	Hybrid	Non-BF	BF	Conventional
0.25	4.74263722	4.77337294	6.11056744	12.46979936
0.5	8.87526844	9.52196692	8.79361546	17.96700414
0.75	11.10615702	13.61493244	11.04342532	21.58522196
1	13.22237056	16.10132606	13.23268578	23.40141968



==> resource-strength.dat <==
RS	Hybrid	Non-BF	BF	Conventional
0	14.38395844	27.26829104	14.35214576	45.2785972
0.1	11.0429284	13.5427414	11.01942166	21.52017134
0.2	9.92439098	10.25786668	9.82637618	14.97809354
0.3	8.67674712	8.75101188	9.3038633	11.9548102
0.4	7.73052766	7.69548852	8.88189024	9.8425579
0.6	6.8504977	6.79116052	8.7281866	7.91973492
0.8	6.47430438	6.43594848	9.28357774	7.19146382
1	6.36377832	6.26916698	9.59948118	6.87872394


==> resources-number.dat <==
RS	Hybrid	Non-BF	BF	Conventional
2	7.90633496	8.13741528	7.88027764	14.03588954
3	9.27872608	11.38454246	9.32444848	18.23735908
4	11.0317636	13.67163646	11.08626006	21.4651459
6	15.56319518	18.08672352	15.46334438	29.0858265
8	21.27556998	22.58301954	21.3489367	35.59446822
10	25.26215814	25.29472394	26.46179424	40.5070558

